Segment-and-Classify: ROI-Guided Generalizable Contrast Phase Classification in CT Using XGBoost

Purpose: To automate contrast phase classification in CT using organ-specific features extracted from a widely used segmentation tool with a lightweight decision tree classifier. Materials and Methods: This retrospective study utilized three public CT datasets from separate institutions. The phase prediction model was trained on the WAW-TACE (median age: 66 [60,73]; 185 males) dataset, and externally validated on the VinDr-Multiphase (146 males; 63 females; 56 unk) and C4KC-KiTS (median age: 61 [50.68; 123 males) datasets. Contrast phase classification was performed using organ-specific features extracted by TotalSegmentator, followed by prediction using a gradient-boosted decision tree classifier. Results: On the VinDr-Multiphase dataset, the phase prediction model achieved the highest or comparable AUCs across all phases (>0.937), with superior F1-scores in the non-contrast (0.994), arterial (0.937), and delayed (0.718) phases. Statistical testing indicated significant performance differences only in the arterial and delayed phases (p<0.05). On the C4KC-KiTS dataset, the phase prediction model achieved the highest AUCs across all phases (>0.991), with superior F1-scores in arterial/venous (0.968) and delayed (0.935) phases. Statistical testing confirmed significant improvements over all baseline models in these two phases (p<0.05). Performance in the non-contrast class, however, was comparable across all models, with no statistically significant differences observed (p>0.05). Conclusion: The lightweight model demonstrated strong performance relative to all baseline models, and exhibited robust generalizability across datasets from different institutions.

==> results.txt <==
----- Test on VinDr -----
r3d_18
          Class       AUC  Sensitivity  Specificity       PPV  F1-score  Accuracy
0  Non-contrast  0.995525     0.983607     0.996020  0.978261  0.980926  0.983607
1      Arterial  0.960091     0.725051     0.991392  0.983425  0.834701  0.725051
2        Venous  0.971546     0.934466     0.927835  0.873016  0.902696  0.934466
3         Other  0.945889     0.911765     0.900552  0.462687  0.613861  0.911765

mc3_18
          Class       AUC  Sensitivity  Specificity       PPV  F1-score  Accuracy
0  Non-contrast  0.999157     0.994536     0.994030  0.968085  0.981132  0.994536
1      Arterial  0.973179     0.845214     0.977044  0.962877  0.900217  0.845214
2        Venous  0.969591     0.924757     0.965206  0.933824  0.929268  0.924757
3         Other  0.953562     0.862745     0.932781  0.546584  0.669202  0.862745

r2plus1d_18
          Class       AUC  Sensitivity  Specificity       PPV  F1-score  Accuracy
0  Non-contrast  0.997939     0.983607     0.991045  0.952381  0.967742  0.983607
1      Arterial  0.963933     0.637475     0.995696  0.990506  0.775713  0.637475
2        Venous  0.967111     0.927184     0.907216  0.841410  0.882217  0.927184
3         Other  0.957453     0.921569     0.875691  0.410480  0.567976  0.921569

XGBoost
          Class       AUC  Sensitivity  Specificity       PPV  F1-score  Accuracy
0  Non-contrast  0.999515     0.994536     0.999003  0.994536  0.994536  0.994536
1      Arterial  0.977626     0.885947     0.997122  0.995423  0.937500  0.885947
2        Venous  0.974330     0.939320     0.919897  0.861915  0.898955  0.939320
3       Delayed  0.937818     0.780000     0.964088  0.666667  0.718894  0.780000

Multiple Comparison of Means - Tukey HSD, FWER=0.05      
==============================================================
   group1      group2   meandiff p-adj   lower   upper  reject
--------------------------------------------------------------
     mc3_18 r2plus3d_18  -0.0809    0.0 -0.1163 -0.0456   True
     mc3_18      r3d_18  -0.0438 0.0078 -0.0792 -0.0085   True
     mc3_18     xgboost   0.0152 0.6868 -0.0201  0.0505  False
r2plus3d_18      r3d_18   0.0371 0.0351  0.0018  0.0724   True
r2plus3d_18     xgboost   0.0961    0.0  0.0608  0.1314   True
     r3d_18     xgboost    0.059 0.0001  0.0237  0.0943   True
--------------------------------------------------------------

----- Test on C4KC-KiTS -----
r3d_18
             Class       AUC  Sensitivity  Specificity       PPV  F1-score  Accuracy
0     Non-contrast  0.992207     0.981308     0.973422  0.929204  0.954545  0.981308
1  Arterial/Venous  0.961207     0.876190     0.878788  0.884615  0.880383  0.876190
2          Delayed  0.926994     0.670330     0.917981  0.701149  0.685393  0.670330

mc3_18
             Class       AUC  Sensitivity  Specificity       PPV  F1-score  Accuracy
0     Non-contrast  0.989164     0.971963     0.940199  0.852459  0.908297  0.971963
1  Arterial/Venous  0.925758     0.838095     0.772727  0.796380  0.816705  0.838095
2          Delayed  0.862516     0.406593     0.911672  0.569231  0.474359  0.406593

r2plus1d_18
             Class       AUC  Sensitivity  Specificity       PPV  F1-score  Accuracy
0     Non-contrast  0.992362     0.981308     0.986711  0.963303  0.972222  0.981308
1  Arterial/Venous  0.917076     0.800000     0.777778  0.792453  0.796209  0.800000
2          Delayed  0.877977     0.494505     0.867508  0.517241  0.505618  0.494505

XGBoost
             Class       AUC  Sensitivity  Specificity       PPV  F1-score  Accuracy
0     Non-contrast  0.994535     0.981308     0.996678  0.990566  0.985915  0.981308
1  Arterial/Venous  0.994420     0.961905     0.974747  0.975845  0.968825  0.961905
2          Delayed  0.991992     0.956044     0.974763  0.915789  0.935484  0.956044

Multiple Comparison of Means - Tukey HSD, FWER=0.05     
=============================================================
   group1      group2   meandiff p-adj   lower  upper  reject
-------------------------------------------------------------
     mc3_18 r2plus1d_18   0.0025 0.9997 -0.0613 0.0662  False
     mc3_18      r3d_18   0.0809 0.0062  0.0171 0.1446   True
     mc3_18     xgboost   0.1887    0.0   0.125 0.2525   True
r2plus1d_18      r3d_18   0.0784 0.0086  0.0147 0.1422   True
r2plus1d_18     xgboost   0.1863    0.0  0.1225   0.25   True
     r3d_18     xgboost   0.1078 0.0001  0.0441 0.1716   True
-------------------------------------------------------------


----- bpreg -----

body_part_examined_vindr.csv
body_part_examined  CHEST  ABDOMEN  PELVIS  CHEST-ABDOMEN  ABDOMEN-PELVIS  CHEST-ABDOMEN-PELVIS  NONE  Total
true_phase                                                                                                  
Non-contrast            0        0       0              0             154                    29     0    183
Arterial                0      315       0              2             172                     0     2    491
Venous                  0       20       0              0             351                    40     1    412
Delayed                 0       88       1              0               6                     1     4    100
Total                   0      423       1              2             683                    70     7   1186


body_part_examined_wawtace.csv
body_part_examined  CHEST  ABDOMEN  PELVIS  CHEST-ABDOMEN  ABDOMEN-PELVIS  CHEST-ABDOMEN-PELVIS  NONE  Total
true_phase                                                                                                  
Non-contrast            0      146       0              3              41                     8     2    200
Arterial                1      182       1              7              30                     7     2    230
Venous                  1       58       2              1             141                    23     5    231
Delayed                 1      164       0              0              27                     0     1    193
Total                   3      550       3             11             239                    38    10    854


body_part_examined_kits19.csv
body_part_examined  CHEST  ABDOMEN  PELVIS  CHEST-ABDOMEN  ABDOMEN-PELVIS  CHEST-ABDOMEN-PELVIS  NONE  Total
true_phase                                                                                                  
Non-contrast            0       55       1              0              51                     0     0    107
Arterial                0       88       1              1             100                    18     2    210
Late                    0       31       7              0              53                     0     0     91
Total                   0      174       9              1             204                    18     2    408


----- ts_test phase class model -----

VinDr
          Class       AUC  Sensitivity  Specificity       PPV  F1-Score  Accuracy
0  Non-contrast  0.986339     0.972678     1.000000  1.000000  0.986150  0.995784
1  Arterial      0.877774     0.961303     0.794245  0.767480  0.853526  0.863406
2  Venous        0.913716     0.871359     0.956072  0.913486  0.891925  0.926644
3  Delayed       0.500000     0.000000     1.000000  0.000000  0.000000  0.915683

     Multiple Comparison of Means - Tukey HSD, FWER=0.05      
==============================================================
   group1      group2   meandiff p-adj   lower   upper  reject
--------------------------------------------------------------
     mc3_18 r2plus1d_18  -0.0809    0.0 -0.1189 -0.0429   True
     mc3_18      r3d_18  -0.0438 0.0142 -0.0818 -0.0058   True
     mc3_18    ts_phase  -0.0464 0.0078 -0.0844 -0.0084   True
     mc3_18     xgboost   0.0152 0.8119 -0.0228  0.0532  False
r2plus1d_18      r3d_18   0.0371 0.0595 -0.0009  0.0751  False
r2plus1d_18    ts_phase   0.0346 0.0947 -0.0034  0.0726  False
r2plus1d_18     xgboost   0.0961    0.0  0.0581  0.1341   True
     r3d_18    ts_phase  -0.0025 0.9998 -0.0405  0.0355  False
     r3d_18     xgboost    0.059 0.0002   0.021   0.097   True
   ts_phase     xgboost   0.0616 0.0001  0.0236  0.0995   True
--------------------------------------------------------------


C4KC-KiTS
          Class       AUC  Sensitivity  Specificity       PPV  F1-Score  Accuracy
0  Non-contrast  0.984320     0.971963     0.996678  0.990476  0.981132  0.990196
1  Arterial      0.620274     0.614286     0.626263  0.635468  0.624697  0.620098
2  Late          0.469564     0.197802     0.741325  0.180000  0.188482  0.620098

     Multiple Comparison of Means - Tukey HSD, FWER=0.05      
==============================================================
   group1      group2   meandiff p-adj   lower   upper  reject
--------------------------------------------------------------
     mc3_18 r2plus1d_18   0.0025    1.0  -0.071  0.0759  False
     mc3_18      r3d_18   0.0809 0.0225  0.0074  0.1544   True
     mc3_18    ts_phase  -0.1618    0.0 -0.2352 -0.0883   True
     mc3_18     xgboost   0.1887    0.0  0.1152  0.2622   True
r2plus1d_18      r3d_18   0.0784 0.0296   0.005  0.1519   True
r2plus1d_18    ts_phase  -0.1642    0.0 -0.2377 -0.0907   True
r2plus1d_18     xgboost   0.1863    0.0  0.1128  0.2598   True
     r3d_18    ts_phase  -0.2426    0.0 -0.3161 -0.1692   True
     r3d_18     xgboost   0.1078 0.0006  0.0344  0.1813   True
   ts_phase     xgboost   0.3505    0.0   0.277   0.424   True
--------------------------------------------------------------






